Caching Techniques to Improve Latency in Serverless Architectures

Serverless computing has gained a significant traction in recent times because of its simplicity of development, deployment and fine-grained billing. However, while implementing complex services comprising databases, file stores, or more than one serverless function, the performance in terms of latency of serving requests often degrades severely. In this work, we analyze different serverless architectures with AWS Lambda services and compare their performance in terms of latency with a traditional virtual machine (VM) based approach. We observe that database access latency in serverless architecture is almost 14 times than that in VM based setup. Further, we introduce some caching strategies which can improve the response time significantly, and compare their performance.

==> notest.txt <==
Papers to cite:

Peeking Behind the Curtains of Serverless Platforms

SAND: Towards High-Performance Serverless Computing

Improving Application Migration to Serverless Computing Platforms: Latency Mitigation with Keep-Alive Workloads

SOCK: Rapid Task Provisioning with Serverless-Optimized Containers

Serving deep learning models in a serverless platform

